vop_poc_nz: A Python Framework for Distributional Cost-Effectiveness and Value of Perspective Analysis

Health economic evaluations are sensitive to the choice of analytical perspective (e.g., health system vs. societal). We present vop_poc_nz, a Python package for Distributional Cost-Effectiveness Analysis (DCEA), Markov cohort modeling, probabilistic sensitivity analysis, value of information, and explicit comparison of analytical perspectives. We define Value of Perspective (VoP) as a directional expected opportunity loss: the welfare loss, measured under a declared reference perspective, when decisions are selected under another perspective. Five synthetic Aotearoa New Zealand demonstration models produced deterministic decision discordance in two cases at a NZ$20,000/QALY threshold. Seeded probabilistic analysis estimated mean per-person directional VoP of NZ$128,706 [$0, $279,088] for smoking cessation and NZ$30,853 [$0, $89,122] for housing insulation (95% simulation intervals in brackets); the other three cases had zero loss under the simulated strategy choices. These values test the software workflow and are not estimates for policy adoption. Release 0.2.3 supports Python 3.12-3.14 and records typed inputs, random seeds, software versions, and Arrow-schema identities for reproducible analysis.

==> submission-manifest.json <==
{
  "format": 1,
  "main": "jss_submission.tex",
  "source_revision": "46e936f22a424326ad6c79043432ffde98182f62",
  "files": [
    {
      "path": "figures/generated/ceac_societal.png",
      "sha256": "d0f9e951df1af659c3f1634958c88c5f6a843c613416c2abc7d01058f97f8439"
    },
    {
      "path": "figures/generated/cost_effectiveness_plane_comparative.png",
      "sha256": "51200e029ea1c1ee0f8848864086671d05747e2a4081c6a269ab3d813136b8dc"
    },
    {
      "path": "figures/generated/delta_nmb_violin.png",
      "sha256": "3e1067a5101923cc8a72fe8af23cbcc6bd7bbcd20b4ba2a1df2a68af7de25cd6"
    },
    {
      "path": "figures/generated/markov_trace_hpv_vaccination_new_treatment.png",
      "sha256": "89c94bf5a2b9e8e063f5e05c4207e9b6af3d193aa180113e799c85139c2e0157"
    },
    {
      "path": "generated/publication-results.tex",
      "sha256": "f2b0627f54235cd0afd86d96d3b3bdb93ac3bc1bd4496b103cbcf447cf19d198"
    },
    {
      "path": "jss_submission.tex",
      "sha256": "870f9e572845bc4f3aca383826f4aa69f6913479b40e0f90ef272fe29c0cc0bd"
    },
    {
      "path": "ref.bib",
      "sha256": "b01c887b5ac94e5297ae97df2ee7a46cc9d980805a77ec189d4f1c81ec28a912"
    },
    {
      "path": "software_review/software-comparison.tex",
      "sha256": "9ab73802d17e91f014caa765784d03574e87a834247e54c8ff246c03bd5e9cb6"
    }
  ],
  "policy": "arxivIt+arxiv-latex-cleaner+ALC-NG-inspired"
}

